Hierarchical Resource Allocation: Balancing Throughput and Energy Efficiency in Wireless Systems

A main challenge of 5G and beyond wireless systems is to efficiently utilize the available spectrum and simultaneously reduce the energy consumption. From the radio resource allocation perspective, the solution to this problem is to maximize the energy efficiency instead of the throughput. This results in the optimal benefit-cost ratio between data rate and energy consumption. It also often leads to a considerable reduction in throughput and, hence, an underutilization of the available spectrum. Contemporary approaches to balance these metrics based on multi-objective programming theory often lack operational meaning and finding the correct operating point requires careful experimentation and calibration. Instead, we propose the novel concept of hierarchical resource allocation where conflicting objectives are ordered by their importance. This results in a resource allocation algorithm that strives to minimize the transmit power while keeping the data rate close the maximum achievable throughput. In a typical multi-cell scenario, this strategy is shown to reduces the transmit power consumption by 65% at the cost of a 5% decrease in throughput. Moreover, this strategy also saves energy in scenarios where global energy efficiency maximization fails to achieve any gain over throughput maximization.

==> gee.dat <==
,TIN,GEE,HTEE95
-20,0.9368856692810501,0.9368923248584732,0.8905724651877484
-15,1.570197271115799,1.5702350273543688,1.49278159452074
-10,2.4978478460034546,2.498007320228723,2.37684627113784
-5,3.684129753177705,3.6850161664687766,3.51480379106893
0,4.915243318012817,4.91983819142692,4.724152482484047
1,5.134386201501633,5.141073191504799,4.948625697959062
2,5.336261425541222,5.346117652766133,5.160492436008108
3,5.517186878523868,5.531765793275177,5.357449920273445
4,5.671637485140403,5.694862555864085,5.536676205028021
5,5.796515898248008,5.832199973314185,5.69496402257494
6,5.887448677409942,5.941644712325484,5.830321790412395
7,5.939147920018653,6.023104468449647,5.939177710170014
8,5.950241414565893,6.077943657261914,6.0195900879663355
9,5.911871454401579,6.110801768355524,6.069356248348278
10,5.828282186456108,6.127415694073934,6.0860771463951595
11,5.68971061929922,6.134285671255993,6.068313231012639
12,5.503277050217992,6.136421351098104,6.014464305392823
13,5.268090921055165,6.136958151949629,5.9252854460549065
14,4.991251815255926,6.1370815812270605,5.8018489751253135
15,4.667352584676612,6.137085717089045,5.644257462224312
16,4.326070429151983,6.137084424091605,5.454447865702808
17,3.9587212283487654,6.13708774496556,5.236098541449065
18,3.579268873734972,6.137085496413794,4.992149992881328
19,3.1984647846112857,6.137085178238299,4.730235887472499
20,2.82646585637714,6.137087420827016,4.456327446773099
21,2.467432634381028,6.137085297972514,4.174221554235363
22,2.1370749754600324,6.13708610947351,3.890372255782505
23,1.8333646307399893,6.137086973974418,3.609151480110401
24,1.5586980714749747,6.137085499593052,3.3329982863883867
25,1.3161430029563987,6.137087067403836,3.0664677351588656
30,0.52285071643283,6.137084246553242,1.9251947596224521


==> powVSrate.dat <==
,TIN,GEE,HTEE95,TIN_Prel,GEE_Prel,HTEE95_Prel
-20,0.37490180764548336,0.3749040853133974,0.3563051169295759,100.0,99.73864131361148,54.283576632531684
-15,0.6288564453563307,0.6288668916276189,0.5975368868122392,100.0,99.3987670597995,57.3928463211715
-10,1.0030022104163985,1.0030065117853355,0.9529987436289019,100.0,98.45379159613448,61.487340863146564
-5,1.4911271086639788,1.4910235567043963,1.4167673573545003,100.0,97.35504909021819,65.05410752065387
0,2.035567407949343,2.0338053656039925,1.9340374007908059,100.0,94.72936994645899,66.46231350367418
1,2.1438678130127204,2.140679552985001,2.0369499917573948,100.0,93.37207920321376,66.20343902093886
2,2.250352737031936,2.2454382416178698,2.1381401288171773,100.0,92.18439273635163,66.00164495967057
3,2.3548177005278497,2.34754831781093,2.237382829717485,100.0,90.90438343041481,65.71287402765695
4,2.4567949234195074,2.4455692935891893,2.33432305349381,100.0,88.73217833009153,65.14789657254092
5,2.555683295919617,2.539488622206382,2.428276678878423,100.0,86.61513406004237,64.52379692111498
6,2.651577173961085,2.626953618850769,2.5194106378179963,100.0,83.61922139327179,63.762110357423154
7,2.7440215815389544,2.7065261682725703,2.6072432656695765,100.0,79.57937582532348,62.864996959169396
8,2.8328810316473074,2.77515231923422,2.6916840479072097,100.0,74.37262252936257,61.967219182613896
9,2.9180576797880584,2.829859308773889,2.7726182918067255,100.0,67.41039050071632,60.71237925187555
10,2.9995781263183083,2.868950306832949,2.8501056477378324,100.0,59.49411859487904,59.56730110855979
11,3.0774499974424563,2.892082516071853,2.9240601085950977,100.0,50.72547458368083,58.10421493315875
12,3.1517114253867784,2.9028058829691354,2.9946524943410044,100.0,42.2968022712101,56.69369593573192
13,3.2223914349781717,2.9067287245602556,3.0617849202705933,100.0,34.78971490061855,55.14525229522871
14,3.289571989120905,2.907826093884755,3.1256518316690993,100.0,28.491614390065713,53.55119095110411
15,3.3533059211239546,2.908050225570141,3.186188975490147,100.0,23.189327719461044,51.65516011546942
16,3.4136950662196033,2.9080983108750598,3.2435963811229245,100.0,18.981487858512878,50.03104552980865
17,3.4709336639128723,2.908108422536902,3.297985432616991,100.0,15.490962539263133,48.20981484058853
18,3.525015276764734,2.908089314619585,3.3493773908527964,100.0,12.628209797728948,46.3251122647481
19,3.5758617382720432,2.908244640078989,3.3977243192461657,100.0,10.289853312414518,44.33177763665795
20,3.6236438985019754,2.9080561847054787,3.4431910708136493,100.0,8.372581060636126,42.24886952793889
21,3.6683232330773032,2.9081696914648085,3.485615775648275,100.0,6.797502997501942,40.03268277758471
22,3.710132636889219,2.908216076835957,3.5254008546917546,100.0,5.529289339253459,37.88591113909095
23,3.7494322092643406,2.9080868711476136,3.562832369897267,100.0,4.489341114237462,35.69160909895825
24,3.7861196932287435,2.908157533917816,3.597696021856218,100.0,3.6404751869770693,33.48488239690228
25,3.820257970422395,2.9081348746282427,3.6302312420625564,100.0,2.9514078812035627,31.321137443107748
30,3.9599833564039804,2.9080594472100594,3.7635031251189996,100.0,1.029440625445927,21.674174014964027


==> throughput.dat <==
,TIN,GEE,HTEE95
-20,0.37490180764548336,0.3749040853133974,0.3563051169295759
-15,0.6288564453563307,0.6288668916276189,0.5975368868122392
-10,1.0030022104163985,1.0030065117853355,0.9529987436289019
-5,1.4911271086639788,1.4910235567043963,1.4167673573545003
0,2.035567407949343,2.0338053656039925,1.9340374007908059
1,2.1438678130127204,2.140679552985001,2.0369499917573948
2,2.250352737031936,2.2454382416178698,2.1381401288171773
3,2.3548177005278497,2.34754831781093,2.237382829717485
4,2.4567949234195074,2.4455692935891893,2.33432305349381
5,2.555683295919617,2.539488622206382,2.428276678878423
6,2.651577173961085,2.626953618850769,2.5194106378179963
7,2.7440215815389544,2.7065261682725703,2.6072432656695765
8,2.8328810316473074,2.77515231923422,2.6916840479072097
9,2.9180576797880584,2.829859308773889,2.7726182918067255
10,2.9995781263183083,2.868950306832949,2.8501056477378324
11,3.0774499974424563,2.892082516071853,2.9240601085950977
12,3.1517114253867784,2.9028058829691354,2.9946524943410044
13,3.2223914349781717,2.9067287245602556,3.0617849202705933
14,3.289571989120905,2.907826093884755,3.1256518316690993
15,3.3533059211239546,2.908050225570141,3.186188975490147
16,3.4136950662196033,2.9080983108750598,3.2435963811229245
17,3.4709336639128723,2.908108422536902,3.297985432616991
18,3.525015276764734,2.908089314619585,3.3493773908527964
19,3.5758617382720432,2.908244640078989,3.3977243192461657
20,3.6236438985019754,2.9080561847054787,3.4431910708136493
21,3.6683232330773032,2.9081696914648085,3.485615775648275
22,3.710132636889219,2.908216076835957,3.5254008546917546
23,3.7494322092643406,2.9080868711476136,3.562832369897267
24,3.7861196932287435,2.908157533917816,3.597696021856218
25,3.820257970422395,2.9081348746282427,3.6302312420625564
30,3.9599833564039804,2.9080594472100594,3.7635031251189996

